Simple Recursive Games

We define the class of "simple recursive games". A simple recursive game is defined as a simple stochastic game (a notion due to Anne Condon), except that we allow arbitrary real payoffs but disallow moves of chance. We study the complexity of solving simple recursive games and obtain an almost-linear time comparison-based algorithm for computing an equilibrium of such a game. The existence of a linear time comparison-based algorithm remains an open problem.

==> todo.txt <==
+------+
| Koda |
+------+
\frac to /			- done
DIMACS TR 2007-02 ref.		- done
Global WPI			- done
Invert the budget constraint	- done
(Comparison-based)		  - done
(Change tie to draw)		  - done
(Subgame terminology)		  - done
(Strong interdiction)		  - done
(Clarify status for propositions) - done
(START vertex -> v_0)		  - done
Extra figure			  - do we have room for any (after sort.fig.)?

+-------+
| Trold |
+-------+
Sorting network figures		- done
Expand some proofs
Outline/connections/roadmap
Kontact Kristoffer			- done

+----------+
| Bromille |
+----------+
Patersonification of bounds       - done
Simplify bounds in intro (m >= n) - done, but maybe they should be
                                    simplified everywhere: What is
                                    log*(m/n) when m < n?
Change Paterson in intro          - done
Acknowledgement                   - done
Condon sentence in intro          - done

+---------+
| Someone |
+---------+
Explicit references to algs			- sufficient?
Merge Fig 2 and 3 to single wider figure.	- done

